ARES III: Unveiling the Two Faces of KELT-7 b with HST WFC3

We present the analysis of the hot-Jupiter KELT-7b using transmission and emission spectroscopy from the Hubble Space Telescope (HST), both taken with the Wide Field Camera 3 (WFC3). Our study uncovers a rich transmission spectrum which is consistent with a cloud-free atmosphere and suggests the presence of H2O and H-. In contrast, the extracted emission spectrum does not contain strong absorption features and, although it is not consistent with a simple blackbody, it can be explained by a varying temperature-pressure profile, collision induced absorption (CIA) and H-. KELT-7 b had also been studied with other space-based instruments and we explore the effects of introducing these additional datasets. Further observations with Hubble, or the next generation of space-based telescopes, are needed to allow for the optical opacity source in transmission to be confirmed and for molecular features to be disentangled in emission.

==> emission_plots/kelt7_emission.dat <==
1.12625 0.0003759126527840244 4.209984589931159e-05 0.0219
1.14775 0.0003946726367156249 4.557343224718209e-05 0.0211
1.1686 0.00034955879760943935 4.467106952045545e-05 0.0206
1.1888 0.0003403612663811876 4.632110982313037e-05 0.0198
1.20835 0.0003644020182324425 4.120583508137736e-05 0.0193
1.2275 0.00037146656980249505 4.837703324124453e-05 0.019
1.24645 0.00037055513052139876 3.985902532217296e-05 0.0189
1.2655 0.00031853916891481763 4.544334118046983e-05 0.0192
1.28475 0.0004320762651481179 4.345841996966751e-05 0.0193
1.3038 0.000440864019477672 4.0249496466445496e-05 0.0188
1.3226 0.00033530872471950504 4.3231528969846136e-05 0.0188
1.34145 0.0003523640963666325 4.239585634388006e-05 0.0189
1.3605 0.0004752626992346542 4.222155246618722e-05 0.0192
1.38005 0.0004616221632964615 4.819611911990494e-05 0.0199
1.4 0.00046076750035320017 3.898277625845147e-05 0.02
1.42015 0.00044400396248491116 4.934085501395868e-05 0.0203
1.4406 0.0004523967287851229 4.589037417032502e-05 0.0206
1.4615 0.00046831736985132393 4.3287164613310485e-05 0.0212
1.4831 0.00043448342266208935 4.5236416445833125e-05 0.022
1.5053 0.0005089100963329444 4.916613643849162e-05 0.0224
1.528 0.00047601880746518167 4.5021207541326316e-05 0.023
1.55155 0.000465980311923126 4.9112050236788145e-05 0.0241
1.57625 0.0005223903896184809 5.2193255965230504e-05 0.0253
1.6021 0.0004442248468479646 4.608423477370921e-05 0.0264
1.62945 0.0004354213949240358 5.561700822898755e-05 0.0283


==> transmission_plots/kelt7b.dat <==
wavelength	Rp/R*	uncert
1.12625	0.008159393034929234	4.5472359431895645e-05
1.14775	0.008133878295840117	4.4582020095591906e-05
1.1686	0.008062381044284172	4.7840602879165104e-05
1.1888	0.008151834440170118	4.8264147017894966e-05
1.20835	0.008194801206179329	4.720282637834043e-05
1.2275	0.008181071845881268	4.2565852801598636e-05
1.24645	0.008113897942461827	4.9023877949095065e-05
1.2655	0.008172110615293033	5.352177847427606e-05
1.28475	0.008170055890012575	5.955482983232193e-05
1.3038	0.008123906953820884	5.505450448192835e-05
1.3226	0.008236856213110355	4.639101989466173e-05
1.34145	0.008163447100370078	5.029160441561147e-05
1.3605	0.008174103918947314	4.176459170182157e-05
1.38005	0.008117366767726737	4.278236366021158e-05
1.4	0.008171384028024677	4.681831087165968e-05
1.42015	0.008191027833873458	4.7252871913021276e-05
1.4406	0.008127174737024975	5.629117738111919e-05
1.4615	0.008179077180871411	5.0158924324799626e-05
1.4831	0.00816445924116998	4.680644092662109e-05
1.5053	0.008006394879964254	4.8209456915343464e-05
1.528	0.008112234608327641	5.1556171362767325e-05
1.55155	0.008051811491471338	5.215954806460085e-05
1.57625	0.007989129822000998	6.288211823103843e-05
1.6021	0.007871761222986806	5.677781312687652e-05
1.62945	0.007935749770605047	5.7246292354355176e-05

